PGAbB: A Block-Based Graph Processing Framework for Heterogeneous Platforms

Designing flexible graph kernels that can run well on various platforms is a crucial research problem due to the frequent usage of graphs for modeling data and recent architectural advances and variety. In this work, we propose a novel graph processing framework, PGAbB (Parallel Graph Algorithms by Blocks), for modern shared-memory heterogeneous platforms. Our framework implements a block-based programming model. This allows a user to express a graph algorithm using kernels that operate on subgraphs. PGAbB support graph computations that fit in host DRAM but not in GPU device memory, and provides simple but effective scheduling techniques to schedule computations to all available resources in a heterogeneous architecture. We have demonstrated that one can easily implement a diverse set of graph algorithms in our framework by developing five algorithms. Our experimental results show that PGAbB implementations achieve better or competitive performance compared to hand-optimized implementations. Based on our experiments on five graph algorithms and forty-four graphs, in the median, PGAbB achieves 1.6, 1.6, 5.7, 3.4, 4.5, and 2.4 times better performance than GAPBS, Galois, Ligra, LAGraph Galois-GPU, and Gunrock graph processing systems, respectively.

==> IPDPS-Rebuttal.txt <==
We thank the reviewers for their helpful comments. We will
improve the writing, include more description of the API, and fix text errors.

Reviewer-1:

A1) (Briefly described in Section IV.D) PGAbB uses Cuda Streams
to copy blocks to the GPU and does not rely on UVM.
We will clarify this issue on the paper. However,
note that using UVM in PGAbB is easy, but in
general UVM-based execution does not perform well:
On the Twitter graph UVM-based triangle counting execution
time becomes ~5.5x slower.

A2) GPU-only results: https://zenodo.org/record/5751290

A3) We will improve Section IV.D. PGAbB follows a semi-dynamic
scheduling policy. First, PGAbB generates task objects and assigns
a weight (higher means heavier) to each task using the estimation functor.
Then, it sorts them based on weights.
GPU and CPUs execute tasks together:
GPU streams start processing tasks from heavier to
lighter and CPUs process tasks from lighter to heavier in the sorted queue.
This dynamic scheduling continues until all tasks are executed.
We are currently working locality-aware scheduling to further improve this.

Reviewer-2

A4) First, two-dimensional block composition leads to traversing more
edges in the bottom-up direction. Second, between iterations additional
synchronization costs arise due to system design choices. These choices
applies to LAGraph, Ligra, Galois and Galois-GPU too. By design, Gunrock
uses a well-optimized queue structure to store active vertices in an
iteration. This makes BFS naturally suitable for Gunrock.

Reviewer-3

A5) Giraph++, Blogel, GoFFish are distributed frameworks,
and they are orders of magnitude slower. MultiGraph's
code-base is old and it was written for the Kepler architecture.
There were compilation and execution problems.
Therefore, we did not include those frameworks.
In contrast, PGAbB uses block-lists, not a single block. This strategy
targets flexible heterogeneous execution environments, and using
lightweight spatial partitioning.

A6) GPU-only results: https://zenodo.org/record/5751290.
However, note that there is a compromise
between flexibility and optimization level. Choosing
a specific architecture brings more lower-level optimization possibilities.
The primary factor why Gunrock and Galois-GPU could not process larger graphs is
not the size of those graphs; it is their GPU specific data-structures/optimizations.
In PGAbB, our goal is to be flexible. Therefore, we avoid
low-level architecture-specific optimizations.

A7) We ran all algorithms on all systems on 44 graphs.
Section V.D. presents aggregated results.

Reviewer-4

A8) Host and device functors are user-defined C++ functions.
The user does not need to know Cuda API, kernel launch, or any
architectural details. In our example implementations,
functors follow the same execution steps but we use
PGAbB's parallel for primitive in the device functor.
PGAbB applies many parallel execution optimizations transparently:
Fast I/O, higher GPU utilization using Cuda Streams, fast block generation,
data transfer and copy/computation overlap,
flexible/hybrid datastructures etc.

A9) Two fast partitioners provided: 2D and 1D. Block granularity
is an important concern. We are sorry for not explaining in detail.
In our experiments we avoided graph specific tuning. We set number
of cuts as: TC: average degree (theoretical analysis).
PR, SV/LP, CC, BFS: average degree divided by
three where minimum is 6 and maximum is 128 (experimental observation).

A10) Please see A3.
